Fair Normalizing Flows

Fair representation learning is an attractive approach that promises fairness of downstream predictors by encoding sensitive data. Unfortunately, recent work has shown that strong adversarial predictors can still exhibit unfairness by recovering sensitive attributes from these representations. In this work, we present Fair Normalizing Flows (FNF), a new approach offering more rigorous fairness guarantees for learned representations. Specifically, we consider a practical setting where we can estimate the probability density for sensitive groups. The key idea is to model the encoder as a normalizing flow trained to minimize the statistical distance between the latent representations of different groups. The main advantage of FNF is that its exact likelihood computation allows us to obtain guarantees on the maximum unfairness of any potentially adversarial downstream predictor. We experimentally demonstrate the effectiveness of FNF in enforcing various group fairness notions, as well as other attractive properties such as interpretability and transfer learning, on a variety of challenging real-world datasets.

==> figures/base_dist.csv <==
x,logp_x1,logp_x2
-4.000000000000000000e+00,2.450285829816315695e-05,6.677933229451431323e-24
-3.878787878787878896e+00,4.606528553638320037e-05,4.047328941698115803e-23
-3.757575757575757791e+00,8.467085227432706791e-05,2.376646507171724842e-22
-3.636363636363636243e+00,1.521588579235285267e-04,1.352167018484681512e-21
-3.515151515151515138e+00,2.673398458143997031e-04,7.453594197610766996e-21
-3.393939393939394034e+00,4.592332145946191190e-04,3.980804125277960652e-20
-3.272727272727272485e+00,7.712692813761956633e-04,2.059897125666142932e-19
-3.151515151515151381e+00,1.266432135281879727e-03,1.032737418926093978e-18
-3.030303030303030276e+00,2.033110365680191722e-03,5.016536227719344668e-18
-2.909090909090909172e+00,3.191119970920321645e-03,2.360954684210470195e-17
-2.787878787878788067e+00,4.896981395360306029e-03,1.076566863935429675e-16
-2.666666666666666519e+00,7.347116411437407471e-03,4.756242878954003993e-16
-2.545454545454545414e+00,1.077726429090481927e-02,2.035901198073051429e-15
-2.424242424242424310e+00,1.545622000465532268e-02,8.443432397141921029e-15
-2.303030303030302761e+00,2.167210995602875459e-02,3.392743457155138641e-14
-2.181818181818181657e+00,2.970997253677744310e-02,1.320847477970167308e-13
-2.060606060606060552e+00,3.982047755419029084e-02,4.982232374730024509e-13
-1.939393939393939448e+00,5.218117543934321090e-02,1.820811326042904056e-12
-1.818181818181818343e+00,6.685355143765016328e-02,6.447265744798701457e-12
-1.696969696969696795e+00,8.374106158680295897e-02,2.211850936713553516e-11
-1.575757575757575690e+00,1.025548208586791049e-01,7.352005064235649925e-11
-1.454545454545454586e+00,1.227942383556715339e-01,2.367693044825624473e-10
-1.333333333333333037e+00,1.437492709449633421e-01,7.387791970118072041e-10
-1.212121212121211933e+00,1.645289285244506405e-01,2.233436327545603833e-09
-1.090909090909090828e+00,1.841173608886083890e-01,6.541873657029051832e-09
-9.696969696969697239e-01,2.014547891090017473e-01,1.856523228965150805e-08
-8.484848484848486194e-01,2.155364995605482115e-01,5.104677166468004507e-08
-7.272727272727270709e-01,2.255199887367861367e-01,1.359896430625454066e-07
-6.060606060606059664e-01,2.308288652189466050e-01,3.510047916959349435e-07
-4.848484848484848619e-01,2.312425683549800826e-01,8.777885581039535851e-07
-3.636363636363633134e-01,2.269629843657204604e-01,2.126847960631584639e-06
-2.424242424242422089e-01,2.186516048571506554e-01,4.992897315242373166e-06
-1.212121212121211045e-01,2.074325996969366703e-01,1.135634254793274874e-05
0.000000000000000000e+00,1.948569580171949644e-01,2.502614720862594223e-05
1.212121212121211045e-01,1.828206634915176820e-01,5.343418242197650153e-05
2.424242424242422089e-01,1.734274179230677337e-01,1.105386123735215383e-04
3.636363636363633134e-01,1.687871288748629961e-01,2.215534504656987709e-04
4.848484848484853060e-01,1.707492640399465855e-01,4.302419019042078279e-04
6.060606060606064105e-01,1.805877033662530162e-01,8.094994898563027475e-04
7.272727272727275150e-01,1.986792074443020084e-01,1.475673098854152557e-03
8.484848484848486194e-01,2.242437134638166352e-01,2.606354447451379730e-03
9.696969696969697239e-01,2.552293698733824057e-01,4.460120334994611621e-03
1.090909090909090828e+00,2.884161397287020034e-01,7.394852856337216784e-03
1.212121212121211933e+00,3.197725497166387654e-01,1.187907120131117926e-02
1.333333333333333925e+00,3.450359411661146347e-01,1.848866828340788374e-02
1.454545454545455030e+00,3.604154545586143454e-01,2.788042017682668128e-02
1.575757575757576134e+00,3.632647303745581979e-01,4.073466054027679445e-02
1.696969696969697239e+00,3.525610608921496691e-01,5.766348985597245791e-02
1.818181818181818343e+00,3.290688703508648505e-01,7.908813253196625426e-02
1.939393939393939448e+00,2.951475958737287963e-01,1.050988238529558666e-01
2.060606060606060552e+00,2.542600684826135105e-01,1.353208722239738204e-01
2.181818181818181657e+00,2.103142045044928132e-01,1.688181846702007938e-01
2.303030303030302761e+00,1.670030348793748731e-01,2.040671289815418066e-01
2.424242424242424754e+00,1.272886446044619313e-01,2.390265798842779454e-01
2.545454545454545858e+00,9.311678630565355108e-02,2.713139496377847126e-01
2.666666666666666963e+00,6.537551112326397962e-02,2.984744526672936660e-01
2.787878787878788067e+00,4.404886884144321862e-02,3.183070606816977288e-01
2.909090909090909172e+00,2.848235681663047539e-02,3.291922623645232027e-01
3.030303030303030276e+00,1.767384300437933875e-02,3.303598477837770830e-01
3.151515151515151381e+00,1.052433577293577192e-02,3.220425997232754245e-01
3.272727272727273373e+00,6.013998700217825996e-03,3.054828477311982704e-01
3.393939393939394478e+00,3.297875667644169576e-03,2.827880469195785396e-01
3.515151515151515582e+00,1.735424323216238013e-03,2.566611282090172641e-01
3.636363636363636687e+00,8.763472159560530385e-04,2.300536991479784910e-01
3.757575757575757791e+00,4.246635026766725136e-04,2.058002606715744476e-01
3.878787878787878896e+00,1.974745870641037373e-04,1.862885203210779828e-01
4.000000000000000000e+00,8.812002699390003850e-05,1.732076066649273216e-01
4.121212121212121104e+00,3.773418042971874765e-05,1.673978302545224006e-01
4.242424242424242209e+00,1.550572358980352802e-05,1.688080042558149640e-01
4.363636363636363313e+00,6.114290168104514515e-06,1.765528525593945131e-01
4.484848484848484418e+00,2.313647435658127641e-06,1.890546905365210195e-01
4.606060606060605522e+00,8.401287741609703456e-07,2.042491558270201346e-01
4.727272727272726627e+00,2.927471838108207763e-07,2.198321753588688698e-01
4.848484848484849508e+00,9.789008604562486658e-08,2.335230004698775064e-01
4.969696969696970612e+00,3.141124364225346505e-08,2.433158901954417530e-01
5.090909090909091717e+00,9.672390988547606087e-09,2.476921809238017413e-01
5.212121212121212821e+00,2.858166043778594544e-09,2.457669735742820105e-01
5.333333333333333925e+00,8.104937188617517974e-10,2.373518558622954300e-01
5.454545454545455030e+00,2.205594618578310449e-10,2.229267979162267432e-01
5.575757575757576134e+00,5.760008676053950898e-11,2.035286655191157479e-01
5.696969696969697239e+00,1.443620322268824391e-11,1.805774728424513476e-01
5.818181818181818343e+00,3.472413467780990554e-12,1.556711513905447986e-01
5.939393939393939448e+00,8.016459196241089647e-13,1.303828483503191582e-01
6.060606060606060552e+00,1.776408379567505067e-13,1.060909884594177371e-01
6.181818181818181657e+00,3.778919428733900241e-14,8.386287367471909060e-02
6.303030303030302761e+00,7.718677035427559424e-15,6.440018913423506408e-02
6.424242424242423866e+00,1.514268218164199757e-15,4.804262533666822654e-02
6.545454545454544970e+00,2.854696488718486351e-16,3.481659344833101105e-02
6.666666666666667851e+00,5.175519260550078300e-17,2.451119736509433170e-02
6.787878787878788955e+00,9.035078815173481405e-18,1.676334897178976061e-02
6.909090909090910060e+00,1.521875013913620344e-18,1.113716528559961089e-02
7.030303030303031164e+00,2.481550273964112079e-19,7.187964904796683568e-03
7.151515151515152269e+00,3.937666888433244258e-20,4.506657104198391953e-03
7.272727272727273373e+00,6.129747792748840398e-21,2.744860648957311942e-03
7.393939393939394478e+00,9.472437524842035043e-22,1.624064482830867668e-03
7.515151515151515582e+00,1.475863029827477834e-22,9.334765196157309005e-04
7.636363636363636687e+00,2.358622722203623136e-23,5.212195282871067261e-04
7.757575757575757791e+00,3.920658305131944347e-24,2.827190705263342993e-04
7.878787878787878896e+00,6.813521129896944748e-25,1.489726940134813505e-04
8.000000000000000000e+00,1.230918215653583186e-25,7.625623846095624546e-05


==> figures/gaussian1.csv <==
x,y
-7.654456407155939557e-01,4.210747433014491392e+00
3.587216199431447761e-01,3.382597910240483952e+00
7.740025504293914782e-01,3.224410948589042203e+00
-1.284698177956438425e-01,3.887164846232121551e+00
-4.470086861428366337e-02,2.485521976722011139e+00
-1.353969931975680163e+00,1.733472616759847984e+00
7.458875102324282746e-01,2.910599863175259649e+00
-1.408023293339679904e+00,1.394810385302463374e+00
1.497422132682727947e+00,3.494345744592995295e+00
5.161101414477711202e-01,4.195786372905101480e+00
-2.067694260668157535e-01,1.391896198275991425e+00
7.733288232513055860e-01,2.646522771945307273e+00
8.452504969968070991e-01,2.506481609371306707e+00
2.975288818191258455e-01,3.885680149689084928e+00
8.428923669051144874e-01,4.343497915314060265e+00
-2.188117676918730214e-01,1.612605618765968529e+00
-9.893270209773590285e-01,3.123852124710313038e+00
-1.974966193206922904e+00,2.209964316336386236e+00
-9.981947623407819714e-01,2.655571947903665908e+00
-3.411026889220278302e-01,3.777303495528356869e+00
-1.244370616972628962e+00,4.345836903281798946e+00
-9.548134929221999689e-01,3.169018484094439980e+00
-1.056888263068683331e+00,3.535011460941326344e+00
2.318873608887515592e-01,3.358470125066591372e+00
-1.163115477965164457e+00,2.914770714277805652e+00
-1.599619898625136150e-01,2.592110544816791595e+00
-9.283868591551794891e-01,3.345541831313879388e+00
-6.801710784405430310e-01,2.512205545643034554e+00
2.183916948670365343e+00,3.374889722134862602e+00
-2.912036058442855513e+00,2.899797777115681985e+00
-5.889801691330066591e-01,3.311423359142877665e+00
-8.835578799770715808e-01,2.280860542841285366e+00
1.066006785869737072e+00,4.170929101125537386e+00
-3.554116810299343676e-01,3.820454964278888088e+00
-6.212078405603203013e-01,4.388090386061650250e+00
7.501188157817614832e-02,2.512552428207050603e+00
1.175284811283096253e+00,3.487215551858814155e+00
-3.487311947018845726e-01,3.565096291214918889e+00
1.522022336897503658e+00,1.757574087042053756e+00
-7.511312428061321933e-01,3.225847661755087969e+00
-9.409557408712758697e-01,3.226940652056888847e+00
8.367141621695282083e-01,4.213861531183588305e+00
-7.191089720774549443e-01,1.808641013941001185e+00
-3.072778474416263395e-01,2.809278744011797002e+00
1.475293430224583924e+00,1.633106661195184106e+00
1.123359625567930564e+00,3.297719099917945318e+00
-1.273293565407033201e+00,2.928245706343723942e+00
-1.896319122747133490e-01,2.336936525893309469e+00
8.478027296997101558e-01,1.525970420258090821e+00
-9.898877935099917869e-01,5.277681157723958627e+00
1.449236009907286793e-01,3.591165136717188844e+00
-8.348579275930257948e-01,2.870522284138654179e+00
-1.381586347833038353e+00,1.714452675836527273e+00
1.526886542238176547e+00,5.456144948356791424e+00
1.324895520497096690e+00,2.179024411240173098e+00
2.328363334379756289e+00,3.358689162687998664e+00
6.907418698316778460e-01,1.435316941598219653e+00
4.577639757068763249e-01,3.431256895604879897e+00
-2.978530366500173887e-01,3.910020818850787450e+00
-6.113043985833558347e-01,3.077148877245057701e+00
1.419831514987599741e+00,4.754812216267473524e+00
1.064391981236517903e+00,2.379783875883026312e+00
1.293715727300283946e+00,2.192821577303285530e+00
-2.749643346675787470e-01,4.269855484318859418e+00
-1.905530838713279440e+00,4.139807436382877626e+00
3.010734057750800718e-01,3.329785020580939836e+00
-1.136043641113029912e+00,1.898940409356888903e+00
-2.966124464238115266e+00,2.791934468566236838e+00
-1.036787910075519292e+00,1.914678976622313122e+00
-5.158985277086930443e-01,3.168207871046873958e+00
-2.436421384203165674e-01,2.644795173772662711e+00
-9.126131142476232583e-01,4.416505554007354561e+00
1.818738081001886608e-01,3.520041786976243259e+00
-4.079334331064367047e-01,1.819676047010314823e+00
6.427936377302503335e-01,2.297306250938126571e+00
4.327013358339569793e-01,1.661492712926146753e+00
4.566874460462359564e-01,1.993298375068131234e+00
-2.338959315540213024e-01,3.550338989689433955e+00
-1.319422040273140251e+00,1.648562182087888628e+00
-5.340837099353421547e-01,2.138725513344522433e+00
7.601872629497019584e-02,3.180261686541212107e+00
-3.176319281752860713e-01,1.897113592991623854e+00
-5.879460568576327928e-02,1.950633770898186681e+00
-1.094026208533961597e+00,3.095035516622556049e+00
5.168556653213483010e-01,4.591844786214566376e+00
1.180991928333634089e+00,1.919410165352990694e+00
-2.667989163314201218e+00,3.965155088428548247e+00
3.599817305714695520e-02,3.827243541533078108e+00
8.507762807864485133e-01,2.567054967208813654e+00
8.498268360976702906e-01,3.040184057045961730e+00
-1.589424915361288826e-01,3.177264896855677367e+00
5.266985907040482723e-02,4.201204676300134722e+00
-9.239227201312906479e-02,4.247067526504762824e+00
2.047524142119789392e+00,2.829845891402112290e+00
-1.009046480834727255e+00,2.107233900565331552e+00
1.393404563383636052e+00,2.962971436218877486e+00
-1.210627005930203559e+00,2.239845695452644669e+00
8.619521489770660960e-02,3.920024566188613058e+00
1.320721402645997689e+00,3.004499022252240970e+00
-1.230159587676475041e+00,2.560105465313509132e+00
1.332689642116360762e+00,3.952448708698577562e+00
6.348168077784281937e-01,2.355696316947057056e+00
-1.643680440588393132e-01,1.997921558711027945e+00
-2.156925609008988776e+00,1.779248483407779080e+00
-6.173169773944117006e-02,1.703443207260873393e+00
-4.339276871985335293e-01,7.986520385354496376e-01
-1.274561869958837468e+00,3.133569949429861445e+00
-9.501998090481659056e-04,2.781601404897571683e+00
-5.934586534758495846e-01,2.983596782223548516e+00
-1.767679145543619434e-01,2.991879129579749108e+00
-1.047622467890665154e+00,4.211919545478115090e+00
1.186776274408412712e+00,2.901889073285388587e+00
-1.113007429790219049e+00,1.895118288916112226e+00
5.672679510999756314e-01,6.470839007477113825e-01
-1.229298724931160436e+00,3.980249408530145860e+00
-1.692226934234524416e+00,3.541693692296375762e+00
2.209906773877115191e-02,2.623057377679481217e+00
-3.090537173290776596e-01,3.644807313471953414e+00
6.941962432984504217e-01,2.389392637372216299e+00
-1.144676948284189866e+00,4.038806101292941264e+00
1.843718936221276083e-01,2.623394340074280073e+00
6.892247155560675409e-02,2.995236666914559365e+00
-2.699634400041194926e+00,3.027665460393065278e+00
-1.603379296969193124e+00,2.992984463372329262e+00
-8.615930677763471435e-01,3.320607059191299726e+00
-4.513198830512035187e-01,2.916826867334787909e+00
1.140153978264819346e+00,3.306280575013383682e+00
8.123986437549756134e-01,9.941308129817083561e-01
2.249643248331072876e+00,1.901651413365853527e+00
1.250162912870660392e-01,4.833051039588542430e+00
-4.390712297129241715e-01,3.068604006669941597e+00
-1.450553563868201890e+00,1.314374635820665604e+00
2.904663804837941399e-01,4.026370017551135660e+00
4.759736321756024430e-02,3.734621520916030946e+00
1.061161325378094489e+00,3.844033538392531035e+00
-1.707957296152397275e-01,1.870068106911099814e+00
-9.390003168834359926e-01,3.641233026196254663e+00
4.336088928143576604e-01,1.624498217184661586e+00
-5.392185676990701726e-01,5.955317912943360881e+00
-9.336192302725554448e-01,2.790546601076295374e+00
-4.703330843547476325e-01,1.314399755009165505e+00
-4.372636713055678692e-01,2.011104733360046914e+00
4.216041107275003003e-02,2.790591652956448954e+00
-5.854177733735207445e-01,4.620481749021403850e+00
3.424084773296658946e-01,2.789646135194272514e+00
8.017279946065293261e-01,3.399181854897892485e+00
-1.472900909424316618e+00,1.934695078117573575e+00
-9.802719490773902367e-01,7.966505243540855652e-01
-1.232681023583539037e+00,3.540196798561341840e+00
1.514269850379225346e+00,2.919133919184984549e+00
7.459194540042877186e-01,2.770613095222957512e+00
-9.070161454584892147e-02,4.133333082178461737e+00
-2.708675829498506382e-01,1.325701667230359870e+00
1.142574946346619935e+00,3.191777309195074075e+00
3.524030568785846973e-01,3.264054569280734341e+00
-3.218967813607743200e-01,2.777820706806752860e+00
6.674166600097165558e-01,2.976553995785916396e+00
5.720269987617961904e-01,3.619020982206767378e+00
2.046144584955524315e-01,1.717384596005791630e+00
1.331623660355983008e+00,3.035111354724931321e+00
6.942051357635432574e-01,4.922402194580629775e+00
-1.253924139749108324e+00,2.597412418278967294e+00
-5.383634110500037373e-01,2.922155453726234420e+00
-8.875425228739313166e-01,4.073475953990522314e+00
-9.359424547051355958e-01,5.192769203612924933e+00
-3.094102119959782349e-01,2.820356877670322060e+00
-7.565834415245681344e-01,2.421291445572082424e+00
1.269493054836371426e+00,2.417304103408600024e+00
3.044707572775964821e-01,4.196623972020548266e+00
-4.447158998079562831e-01,5.896133064828687154e+00
-9.131283625730137743e-01,3.395865708780915870e+00
-1.447798916916559708e+00,7.714375663728842980e-01
5.805556064966287400e-01,2.358729676495114891e+00
1.702552890279469100e+00,3.260772496775152796e+00
9.366739107182216195e-02,3.170765962765329959e+00
7.076020013495180061e-01,2.062268575931999859e+00
-6.475518998446576358e-02,3.828230568554801927e+00
-3.023732924200636663e-01,3.877910726853234458e+00
-1.028767875353393119e-01,2.975621977827183073e+00
3.759244805412070289e-01,2.951033178904578502e+00
5.088870256815066634e-02,2.337376698940239805e+00
5.136877136789316234e-01,2.474710279649485756e+00
-1.135607065428486662e+00,3.175433164789421614e+00
1.574702931483629165e+00,4.361318987014548121e+00
-1.128383100655018789e-01,3.696440588399920735e+00
2.264653191676319288e+00,3.342998295818716770e+00
-4.952794605790080129e-01,2.100485123740425841e+00
1.633860417879056781e+00,2.408237294383338778e+00
-7.306483609436870141e-02,2.929172379756181943e+00
-1.801571644254979399e+00,3.825339230420150116e+00
1.008635004595772600e+00,1.340322349977767447e+00
-1.306571464366593993e+00,3.282969747642536795e+00
6.267924560416494595e-01,4.678266653623428972e+00
9.622531851343817388e-01,3.682584024461733385e+00
7.460801246130969178e-01,2.968399352170441485e+00
-1.754794743757798203e-01,3.064050867030348790e+00
1.097705816259598288e+00,3.889443537769627923e+00
1.282520558267389088e+00,2.227011146795286223e+00
8.440205350408227503e-01,3.000341963648217813e+00
9.076483979821757808e-01,2.368242169145687193e+00


==> figures/gaussian2.csv <==
x,y
1.390105857998001904e+00,-2.400272996740595577e+00
1.335373068781952943e+00,-3.508639904001640275e+00
1.024300819952171038e+00,-4.086515496331692532e+00
2.680117540279340349e-01,-2.222730776536261388e+00
4.714789170377449157e-01,-4.391532880782117232e+00
1.033979787381742871e-01,-2.440375388473561280e+00
-1.505105204306722344e+00,-2.882823874746156090e+00
-1.088367997485098160e+00,-3.758031335879595147e+00
-1.101140202210352914e+00,-1.244490510801422145e+00
-3.978696431229378216e-02,-2.345325412011771249e+00
1.213353383074673164e-01,-2.680459006735468108e+00
5.838545721362533580e-01,-4.180974162027430552e+00
8.646467110274990153e-01,-3.314376051933459078e+00
1.456462717470699553e-01,-1.652782032520082378e+00
-1.261992569622231164e+00,-3.028004371970409725e+00
-1.127996875149755551e+00,-3.403565316279900443e+00
-1.825277018448041133e+00,-2.476643917295465513e+00
-1.524425093755459759e+00,-2.204757401398476979e+00
-2.387931102087963886e+00,-3.789418701026490588e+00
9.494832964922382823e-01,-3.227603411758789065e+00
-1.499952385897908469e+00,-3.578896014816229876e+00
1.898725730882787177e+00,-2.368354328461445668e+00
5.514217869971219654e-01,-1.438616646532689725e+00
-8.579355011177272061e-01,-2.758288600559451353e+00
-3.724208991343571085e-01,-3.590478129762396442e+00
-1.535230179601939193e+00,-4.236366893809758061e+00
-6.347426132099052154e-01,-3.337090570319867666e+00
3.142726222914882239e-01,-2.238234348706348520e+00
-2.205945242549089524e+00,-1.578232546364319644e+00
-6.966671564768330827e-01,-3.850535011876709213e+00
1.815018412465645159e-01,-3.390616209947396875e+00
1.420274192328964125e+00,-3.063869644510951673e+00
-7.335275534939265096e-01,-1.647773950565847301e+00
-1.499919758474479892e+00,-2.658272704305658429e+00
-1.377835206643615251e+00,-2.335897235720659104e+00
-3.518535321958967121e-01,-4.033353712209469144e+00
-2.703315763081918011e+00,-1.948413773580110364e+00
-6.094216857548512278e-01,-2.073081735931321834e+00
-2.181711199034155779e+00,-2.525510891689366044e+00
1.253708901573250545e+00,-3.159912171260769842e+00
-6.619091321992337518e-02,-5.709132780855123102e+00
-4.932505620999777518e-01,-3.191813765724629715e+00
-1.319633968726437123e+00,-4.121106331448824989e+00
-2.208660307048957883e+00,-2.065262522140830725e+00
8.034259084442887944e-02,-4.605090247964132466e+00
-1.085498344913183033e-01,-1.843427033492401446e+00
-1.822460092306735224e-01,-3.254522527854083691e+00
-2.052734194339059126e+00,-1.604656912894262488e+00
-8.467001305307663150e-01,-3.586508804866396893e+00
1.135410040923703789e+00,-2.472000546274289778e+00
2.325778164883828270e-01,-3.709868528294248957e+00
1.166530839421685783e+00,-2.149262276366751934e+00
6.077912713579889381e-01,-3.483176410336253248e+00
8.838252301182440984e-01,-2.094970167953482232e+00
-2.507119003819796355e+00,-1.475942577430731539e+00
3.667258398001604358e-01,-2.614277349706148001e+00
-1.638651106523469902e-01,-3.293271794412888642e+00
4.452028569171435635e-01,-3.906112562861518533e+00
-2.215512701326491363e-01,-8.307390522001405486e-01
5.099384016400798636e-01,-3.169036122611904371e+00
-7.805952458108194048e-01,-2.400878148246684773e+00
1.326525936791827620e+00,-1.665493477186072546e+00
-2.273102418258068358e-01,-2.986745627009975479e+00
8.708302676681687338e-01,-2.318321717750138511e+00
-4.139719396257510869e-02,-2.781499963527708008e+00
-3.566524770424995827e-01,-1.603900774942330854e+00
-3.786904373291159476e-01,-2.048027281113625087e+00
-9.668921164222784581e-01,-2.240807361177286516e+00
7.289197969576054481e-01,-1.885575788282013665e+00
-8.102555355140087512e-01,-4.225402145647205288e+00
-3.447262286512927099e-01,-2.689507946856850129e+00
4.401384250821137600e-01,-2.034855089561385277e+00
9.837869940085726128e-01,-3.769821945383970085e+00
7.628130083120784333e-01,-3.199666615899359634e+00
-5.270105198302107441e-01,-2.703214077439149321e+00
-1.555201287426256407e+00,-5.431193117527567615e+00
-4.065799659308835245e-01,-3.595499129474518885e+00
7.329265745059582171e-02,-2.656139821547972790e+00
-6.157614475784923824e-01,-1.892211244630461087e+00
-1.029236648842469126e+00,-2.748894797404213719e+00
1.200588765311026318e+00,-2.959204350882471246e+00
-6.570684458890384549e-01,-1.022640608029690368e+00
5.184268158579640184e-01,-4.203650160612860454e+00
7.120979585526083788e-01,-3.482824297689713688e+00
7.811323372186561587e-01,-3.258597532550457920e+00
-1.068387757944131433e-01,-6.033539317321788609e+00
8.495037012982458629e-04,-2.952664316347426432e+00
-1.307532740213812161e+00,-2.581133305466333905e+00
1.645282153828356630e+00,-2.296255529428806064e+00
8.546093471267750541e-01,-2.144259902252548589e+00
5.220755149049217669e-01,-3.543599226095013321e+00
1.396854494808412506e+00,-1.659091469585508349e+00
3.738812102688429673e-01,-2.023266015890412550e+00
5.557596012986416589e-01,-3.574040987578508854e+00
-5.198148228164622964e-01,-1.757281356115055759e+00
-1.828570241364473103e+00,-4.686341701725497799e+00
-3.057603847953327403e-01,-3.761781298686409425e+00
4.163518670197051685e-01,-2.758146834550789794e+00
-3.364695700441663884e-02,-3.198324015929502107e+00
-8.641727706420101462e-01,-1.796239062494563443e+00
1.542707697951794035e-02,-3.462439973420066153e+00
3.551544830136177944e-01,-2.488918333779178482e+00
-6.505982258132532448e-02,-3.954510197581403208e+00
-1.583567527716858603e+00,-3.720147595551419606e+00
9.336747687115773409e-02,-3.495803597591719214e+00
4.907738732520285779e-02,-3.038174255427798620e+00
-7.776376480395645607e-02,-5.359943958661519403e+00
-1.018316819444276822e-01,-3.400219030875557547e+00
-5.026677193503800156e-01,-4.420289151482941215e+00
-1.295378740341491142e+00,-4.437012105528605588e+00
-1.425889158270828849e-01,-2.549510467705671690e+00
-1.523084749317253461e+00,-4.558689159236818611e+00
-9.837741460605315957e-01,-2.399286244688713765e+00
8.942885617568611112e-01,-3.398743900329499468e+00
1.115274203054224200e+00,-3.287368031771473742e+00
-1.289852013087921190e+00,-2.793702565668087612e+00
-1.123913831893460946e+00,-5.480243171297884963e+00
3.165729361522402058e-02,-4.075125663232244122e+00
-6.132499911119518865e-01,-4.442554119685262037e+00
1.404389494016193396e+00,-3.974021281005724937e+00
-8.509166920991465544e-01,-3.398972860589150713e+00
1.373914181741795693e+00,-2.248915125434504336e+00
-2.783013785676545782e-01,-2.349491874344687314e+00
-1.290742566771607924e+00,-2.688682080432199584e+00
-5.905547787158009765e-01,-2.685499701987763110e+00
-1.144328784509430541e+00,-1.564325165374408577e+00
3.865700304255653696e-01,-2.812079938790878142e+00
-7.716517052491869144e-01,-4.327846492655760713e+00
-3.208788209992189389e-01,-3.657054904749668545e+00
-4.503978869768135440e-01,-5.039620694796075995e+00
-8.646409110547463861e-01,-3.446530063166969526e+00
-6.238874772708945526e-01,-3.985586446707493291e+00
7.213755201294770325e-01,-2.600440252743845271e+00
-1.925514082832692764e-01,-2.434975509311879449e+00
-2.286933753347842657e+00,-3.075272887002043376e+00
6.463561874774741423e-01,-3.197180684021398100e+00
-1.376555110711389363e+00,-3.598195460153034819e+00
3.062763967759577974e-02,-3.045420653485120699e+00
2.311100402663184006e-01,-2.897686156847802508e+00
1.727502693924728883e+00,-4.125250390133647471e+00
1.457642317343099458e+00,-4.170238030980956800e+00
-2.743250417306610234e-01,-1.333843692434604433e+00
-4.840129061722704407e-01,-2.612329886402389167e+00
-7.714133760708017373e-01,-1.862039568993133942e+00
1.011805939535126431e+00,-2.902057720483410375e+00
-3.256793060540950635e-01,-2.277918963165342259e+00
-1.367437529589491108e-01,-2.933521916966344012e+00
4.761898357291954320e-01,-2.087645486524166927e+00
-4.517604653425581485e-01,-2.036362016467361702e+00
-1.306119599533241971e+00,-4.052290959254624347e+00
-4.422073771919587948e-01,-1.816799995708695326e+00
-1.084803893612224374e-01,-2.536700399399028694e+00
-9.019282165361026671e-01,-3.684907970931351695e+00
5.847509130836595626e-01,-2.157172592972078640e+00
1.028513371095845841e+00,-2.155443720403873442e+00
7.644035142874696653e-01,-1.934697367872449503e+00
9.588432657283139093e-01,-2.938203945874048539e+00
-4.376771852965819498e-01,-2.557391912574007886e+00
-1.685927318299989264e-01,-1.314885907803392318e+00
1.065550045135541080e+00,-2.764730283496880769e+00
1.995906375009380285e-01,-2.863328061320738360e+00
-5.315233515426617261e-01,-3.549366248032682858e+00
-9.969004801048718667e-01,-3.708807998921522131e+00
-1.280819400438348632e+00,-2.897310805552172130e+00
-6.642958026951758521e-01,-4.221308051477817180e+00
-2.606594341842653484e-01,-3.254340825352125766e+00
5.802756992623596677e-01,-2.038803194251415096e+00
7.947151928031349621e-01,-2.816752841663559881e+00
9.575204479856033180e-01,-4.988770075853214081e+00
4.643201365147984760e-01,-1.125384669300252272e+00
-9.475789512047493313e-01,-2.487762737218363274e+00
-1.265740706157428841e+00,-3.478633610050467784e+00
-5.658721004605489213e-01,-2.278979189170501130e+00
2.220577731290612478e-01,-2.003939533726603717e+00
-6.894380928872576586e-01,-2.236044704316340948e+00
-7.582833164952512695e-02,-1.755302962049886117e+00
-1.056371253030414939e-04,-5.157095006035017803e+00
1.446681787094986849e+00,-7.435988170435807731e-01
2.031612329137298723e+00,-3.049819630375914414e+00
-1.354003732612411692e+00,-2.099058153439490759e+00
4.523787835560709181e-01,-2.068480481416925976e+00
-6.705595356863605083e-01,-2.346217897260111762e+00
1.205744524952583552e+00,-2.348492307820704283e+00
9.591358460701921995e-01,-2.136665084604208786e+00
-7.281539623294294161e-01,-3.170031021410706362e+00
9.700546518864997525e-01,-4.242913654111779564e+00
6.601627360811666012e-01,-2.968643517711446300e+00
-7.391393063662802243e-01,-2.799884793821945994e+00
2.422034730437286620e-01,-4.446937969371230537e+00
2.041525341226290369e+00,-2.063408252418854616e+00
6.228227747838820383e-01,-3.264514080512656236e+00
4.259374423880945004e-01,-1.505011260754948399e+00
-1.632219785754180474e+00,-4.507546646335199192e+00
-4.256420708070474679e-01,-4.215535522330593032e+00
8.199649682679819307e-01,-3.917376970944821402e-01
-7.824149274610766591e-01,-2.465843010560686555e+00
2.432708714047863985e-01,-2.340702439149934477e+00
5.232225781209446369e-01,-1.304048420825357546e+00
-5.611140753208481158e-01,-3.500880996835755710e+00
1.209805100426639968e-01,-1.549218823776201015e+00


==> figures/latent_dist.csv <==
z,logp_z1,logp_z2
-1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
-9.897979797979798711e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.795959595959596866e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.693939393939395022e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.591919191919193177e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.489898989898989945e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.387878787878788100e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.285858585858586256e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.183838383838384412e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.081818181818182567e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.979797979797980723e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.877777777777778878e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.775757575757575646e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.673737373737373801e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.571717171717171957e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.469696969696970112e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.367676767676768268e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.265656565656566424e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.163636363636364579e-02,0.000000000000000000e+00,0.000000000000000000e+00
-8.061616161616161347e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.959595959595960890e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.857575757575757658e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.755555555555555813e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.653535353535353969e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.551515151515152124e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.449494949494950280e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.347474747474748435e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.245454545454546591e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.143434343434343359e-02,0.000000000000000000e+00,0.000000000000000000e+00
-7.041414141414142902e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.939393939393939670e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.837373737373737825e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.735353535353535981e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.633333333333334136e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.531313131313132292e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.429292929292929060e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.327272727272728603e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.225252525252526065e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.123232323232323526e-02,0.000000000000000000e+00,0.000000000000000000e+00
-6.021212121212121682e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.919191919191919837e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.817171717171717993e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.715151515151516148e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.613131313131313610e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.511111111111111766e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.409090909090909921e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.307070707070707383e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.205050505050505538e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.103030303030303694e-02,0.000000000000000000e+00,0.000000000000000000e+00
-5.001010101010101849e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.898989898989900005e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.796969696969697466e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.694949494949495622e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.592929292929293777e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.490909090909091239e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.388888888888889395e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.286868686868687550e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.184848484848485706e-02,0.000000000000000000e+00,0.000000000000000000e+00
-4.082828282828283861e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.980808080808081323e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.878787878787879478e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.776767676767677634e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.674747474747475096e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.572727272727273251e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.470707070707071407e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.368686868686869562e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.266666666666667718e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.164646464646465873e-02,0.000000000000000000e+00,0.000000000000000000e+00
-3.062626262626264029e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.960606060606060796e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.858585858585858952e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.756565656565657108e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.654545454545455263e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.552525252525253419e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.450505050505051574e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.348484848484849730e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.246464646464646497e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.144444444444444653e-02,0.000000000000000000e+00,0.000000000000000000e+00
-2.042424242424242808e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.940404040404040964e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.838383838383839120e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.736363636363637275e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.634343434343435431e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.532323232323233586e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.430303030303031742e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.328282828282828509e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.226262626262626665e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.124242424242424820e-02,0.000000000000000000e+00,0.000000000000000000e+00
-1.022222222222222976e-02,0.000000000000000000e+00,0.000000000000000000e+00
-9.202020202020211315e-03,0.000000000000000000e+00,0.000000000000000000e+00
-8.181818181818192870e-03,0.000000000000000000e+00,0.000000000000000000e+00
-7.161616161616174425e-03,0.000000000000000000e+00,0.000000000000000000e+00
-6.141414141414142103e-03,0.000000000000000000e+00,0.000000000000000000e+00
-5.121212121212123658e-03,0.000000000000000000e+00,0.000000000000000000e+00
-4.101010101010105213e-03,0.000000000000000000e+00,0.000000000000000000e+00
-3.080808080808086769e-03,0.000000000000000000e+00,0.000000000000000000e+00
-2.060606060606068324e-03,0.000000000000000000e+00,0.000000000000000000e+00
-1.040404040404049879e-03,0.000000000000000000e+00,0.000000000000000000e+00
-2.020202020203143434e-05,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,7.598611662734568128e-12,3.648024938086682917e-15
1.108080808080808000e-02,1.373022881334331905e-04,9.805982836597689108e-06
2.116161616161616257e-02,2.789632953067792877e-03,5.000787262032587062e-04
3.124242424242424515e-02,1.270699207719065693e-02,3.636343130212592225e-03
4.132323232323232426e-02,3.292476442717981455e-02,1.266226934216295105e-02
5.140404040404040337e-02,6.399221373786230516e-02,3.027763483712294507e-02
6.148484848484848941e-02,1.048580232408646840e-01,5.790179175307597070e-02
7.156565656565656852e-02,1.537196248352355743e-01,9.569469295377470985e-02
8.164646464646464763e-02,2.085593765855357495e-01,1.428718700130851560e-01
9.172727272727272674e-02,2.674331332571309172e-01,1.980557553078919064e-01
1.018080808080808058e-01,3.286051673644019844e-01,2.595668267874911006e-01
1.118888888888888850e-01,3.905965261282011158e-01,3.256345607800503750e-01
1.219696969696969779e-01,4.521878406997024702e-01,3.945369808147237145e-01
1.320505050505050570e-01,5.124001147230151654e-01,4.646851396274703228e-01
1.421313131313131362e-01,5.704664647359291019e-01,5.346682850951445243e-01
1.522121212121212153e-01,6.258016910697098423e-01,6.032724269160610886e-01
1.622929292929292944e-01,6.779731251696335947e-01,6.694817591974345783e-01
1.723737373737373735e-01,7.266743047816048851e-01,7.324696363616630679e-01
1.824545454545454526e-01,7.717020092637232320e-01,7.915836858426140710e-01
1.925353535353535317e-01,8.129366607336967476e-01,8.463281026905882243e-01
2.026161616161616108e-01,8.503258441948414736e-01,8.963450873003357966e-01
2.126969696969696899e-01,8.838705969123252792e-01,9.413966412471079792e-01
2.227777777777777690e-01,9.136140938412337098e-01,9.813474323189446125e-01
2.328585858585858481e-01,9.396323723701378583e-01,1.016149106006633218e+00
2.429393939393939550e-01,9.620267741584137555e-01,1.045826204344185051e+00
2.530202020202020341e-01,9.809178225511175908e-01,1.070463716691538281e+00
2.631010101010101132e-01,9.964402947693098422e-01,1.090196204660514701e+00
2.731818181818181923e-01,1.008739285804254537e+00,1.105198396811636119e+00
2.832626262626262714e-01,1.017967094459852451e+00,1.115677125589381147e+00
2.933434343434343505e-01,1.024280791002208701e+00,1.121864470782108603e+00
3.034242424242424296e-01,1.027840350580757178e+00,1.124011974902386912e+00
3.135050505050505087e-01,1.028807257393055785e+00,1.122385802485197370e+00
3.235858585858585879e-01,1.027343501962065142e+00,1.117262724889448444e+00
3.336666666666666670e-01,1.023610908367495353e+00,1.108926823135592876e+00
3.437474747474747461e-01,1.017770740271996877e+00,1.097666812586762353e+00
3.538282828282828252e-01,1.009983544506455999e+00,1.083773904249388798e+00
3.639090909090909043e-01,1.000409199167851426e+00,1.067540127763564550e+00
3.739898989898989834e-01,9.892071399248471009e-01,1.049257050578485950e+00
3.840707070707070625e-01,9.765367437571071951e-01,1.029214836280775147e+00
3.941515151515151416e-01,9.625578538663410733e-01,1.007701592549007374e+00
4.042323232323232207e-01,9.474314331427032831e-01,9.850029657729137966e-01
4.143131313131312998e-01,9.313203364675918250e-01,9.614019450491972929e-01
4.243939393939393789e-01,9.143901943703062196e-01,9.371788431055665392e-01
4.344747474747474580e-01,8.968104021913625434e-01,9.126114257697958143e-01
4.445555555555555372e-01,8.787552099739874834e-01,8.879751649463014651e-01
4.546363636363636163e-01,8.604049088179565041e-01,8.635435927362463682e-01
4.647171717171716954e-01,8.419471093734361977e-01,8.395887363757981170e-01
4.747979797979797745e-01,8.235781074899890530e-01,8.163816150965231833e-01
4.848787878787879091e-01,8.055043307054184920e-01,7.941927808446221926e-01
4.949595959595959882e-01,7.879438571716309569e-01,7.732928850304157109e-01
5.050404040404040673e-01,7.711279956512426814e-01,7.539532530994240700e-01
5.151212121212120909e-01,7.553029112265212675e-01,7.364464476881127375e-01
5.252020202020202255e-01,7.407312761504988297e-01,7.210467993990843372e-01
5.352828282828282491e-01,7.276939186037136853e-01,7.080308817298497370e-01
5.453636363636363837e-01,7.164914337137703315e-01,6.976779033210540604e-01
5.554444444444444073e-01,7.074457107056453253e-01,6.902699863327279584e-01
5.655252525252525420e-01,7.009013170697439010e-01,6.860922942598634000e-01
5.756060606060605656e-01,6.972266646793469080e-01,6.854329656765196788e-01
5.856868686868687002e-01,6.968148632945723175e-01,6.885828020273762062e-01
5.957676767676767238e-01,7.000841432026341238e-01,6.958346474002765625e-01
6.058484848484848584e-01,7.074777001174243907e-01,7.074823858966753365e-01
6.159292929292928820e-01,7.194627810567776338e-01,7.238194673988634920e-01
6.260101010101010166e-01,7.365287888126786919e-01,7.451368547846169976e-01
6.360909090909090402e-01,7.591841338498638292e-01,7.717202644719421967e-01
6.461717171717171748e-01,7.879515050224995543e-01,8.038465470402750279e-01
6.562525252525253094e-01,8.233611634681263780e-01,8.417790249704284467e-01
6.663333333333333330e-01,8.659417867090508647e-01,8.857615696436732522e-01
6.764141414141414677e-01,9.162083020673177369e-01,9.360111590177531138e-01
6.864949494949494913e-01,9.746460504309368833e-01,9.927086103066038447e-01
6.965757575757576259e-01,1.041690514893457209e+00,1.055987128171468781e+00
7.066565656565656495e-01,1.117701737519226635e+00,1.125918248396781118e+00
7.167373737373737841e-01,1.202932438259671333e+00,1.202494690453475013e+00
7.268181818181818077e-01,1.297488754386061816e+00,1.285609561550693725e+00
7.368989898989899423e-01,1.401282455320822518e+00,1.375031283392649906e+00
7.469797979797979659e-01,1.513973485524991114e+00,1.470373547486845789e+00
7.570606060606061005e-01,1.634901791511314206e+00,1.571059556732913753e+00
7.671414141414141241e-01,1.763007664545298558e+00,1.676279798631576279e+00
7.772222222222222587e-01,1.896740376045369825e+00,1.784942648442612079e+00
7.873030303030302823e-01,2.033955840056856257e+00,1.895617265799078854e+00
7.973838383838384170e-01,2.171805609043340635e+00,2.006468598653894375e+00
8.074646464646464405e-01,2.306621979341489492e+00,2.115184956745747691e+00
8.175454545454545752e-01,2.433807738874422810e+00,2.218899735709928933e+00
8.276262626262625988e-01,2.547744644809209369e+00,2.314110724781388129e+00
8.377070707070707334e-01,2.641742715639349370e+00,2.396603410134969359e+00
8.477878787878787570e-01,2.708063594804881902e+00,2.461389377654072508e+00
8.578686868686868916e-01,2.738066271673835317e+00,2.502678175340832922e+00
8.679494949494949152e-01,2.722542578847819694e+00,2.513912018055811881e+00
8.780303030303030498e-01,2.652332078603355736e+00,2.487909106276589455e+00
8.881111111111110734e-01,2.519327055613284738e+00,2.417184982370260027e+00
8.981919191919192080e-01,2.317987477401097340e+00,2.294553874902902635e+00
9.082727272727272316e-01,2.047458599143287650e+00,2.114152830521072612e+00
9.183535353535353662e-01,1.714270858825502009e+00,1.873072659289108044e+00
9.284343434343433898e-01,1.335311424850531781e+00,1.573792517367212707e+00
9.385151515151515245e-01,9.401434426350160356e-01,1.227516734181748781e+00
9.485959595959595481e-01,5.706522792215193984e-01,8.580917059730893692e-01
9.586767676767676827e-01,2.745104214558947708e-01,5.049493467026588966e-01
9.687575757575758173e-01,8.842225947568635447e-02,2.205687306677928117e-01
9.788383838383838409e-01,1.269747673835948214e-02,5.275252303843139257e-02
9.889191919191919755e-01,2.001014883603844134e-04,2.412639863108565364e-03
9.989999999999999991e-01,1.577107258651810289e-15,1.035015034721235901e-11
9.989999999999999991e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000020202020202031e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.001040404040403953e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.002060606060606096e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.003080808080808017e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.004101010101010161e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.005121212121212082e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.006141414141414225e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.007161616161616147e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.008181818181818290e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.009202020202020211e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010222222222222133e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.011242424242424276e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.012262626262626197e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.013282828282828341e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.014303030303030262e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.015323232323232405e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.016343434343434327e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.017363636363636470e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.018383838383838391e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.019404040404040312e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.020424242424242456e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.021444444444444377e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.022464646464646520e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.023484848484848442e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.024505050505050585e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.025525252525252506e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.026545454545454650e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.027565656565656571e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.028585858585858714e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.029606060606060636e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.030626262626262557e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.031646464646464700e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.032666666666666622e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.033686868686868765e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.034707070707070686e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.035727272727272830e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.036747474747474751e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.037767676767676894e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.038787878787878816e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.039808080808080737e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.040828282828282880e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.041848484848484802e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.042868686868686945e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.043888888888888866e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.044909090909091010e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.045929292929292931e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.046949494949495074e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.047969696969696995e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.048989898989899139e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050010101010101060e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.051030303030302981e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.052050505050505125e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.053070707070707046e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.054090909090909189e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.055111111111111111e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.056131313131313254e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.057151515151515175e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.058171717171717319e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.059191919191919240e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.060212121212121161e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.061232323232323305e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.062252525252525226e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.063272727272727369e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.064292929292929291e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.065313131313131434e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.066333333333333355e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.067353535353535499e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.068373737373737420e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.069393939393939341e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.070414141414141485e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.071434343434343406e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.072454545454545549e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.073474747474747470e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.074494949494949614e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.075515151515151535e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.076535353535353678e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.077555555555555600e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.078575757575757743e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.079595959595959664e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.080616161616161586e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.081636363636363729e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.082656565656565650e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.083676767676767794e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.084696969696969715e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.085717171717171858e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.086737373737373780e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.087757575757575923e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.088777777777777844e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.089797979797979988e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.090818181818181909e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.091838383838383830e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.092858585858585974e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.093878787878787895e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.094898989898990038e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.095919191919191960e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.096939393939394103e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.097959595959596024e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.098979797979798168e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00,0.000000000000000000e+00

